The SCUBA-2 Ambitious Sky Survey: a catalogue of beam-sized sources in the Galactic longitude range 120 to 140

The SCUBA-2 Ambitious Sky Survey (SASSy) is composed of shallow 850-$\umu$m imaging using the Sub-millimetre Common-User Bolometer Array 2 (SCUBA-2) on the James Clerk Maxwell Telescope. Here we describe the extraction of a catalogue of beam-sized sources from a roughly $120\,{\rm deg}^2$ region of the Galactic plane mapped uniformly (to an rms level of about 40\,mJy), covering longitude 120\degr\,$<$\,\textit{l}\,$<$\,140\degr\ and latitude $\abs{\textit{b}}$\,$<$\,2.9\degr. We used a matched-filtering approach to increase the signal-to-noise (S/N) ratio in these noisy maps and tested the efficiency of our extraction procedure through estimates of the false discovery rate, as well as by adding artificial sources to the real images. The primary catalogue contains a total of 189 sources at 850\,$\umu$m, down to a S/N threshold of approximately 4.6. Additionally, we list 136 sources detected down to ${\rm S/N}=4.3$, but recognise that as we go lower in S/N, the reliability of the catalogue rapidly diminishes. We perform follow-up observations of some of our lower significance sources through small targeted SCUBA-2 images, and list 265 sources detected in these maps down to ${\rm S/N}=5$. This illustrates the real power of SASSy: inspecting the shallow maps for regions of 850-$\umu$m emission and then using deeper targeted images to efficiently find fainter sources. We also perform a comparison of the SASSy sources with the Planck Catalogue of Compact Sources and the \textit{IRAS} Point Source Catalogue, to determine which sources discovered in this field might be new, and hence potentially cold regions at an early stage of star formation.

==> ReadMe.txt <==
%auto-ignore
The Scuba-2 `Ambitious Sky' Survey: a catalogue of beam-sized sources in 
  Galactic Longitude 120 to 140 (Nettke+ 2016)
=====================================================================================
The Scuba-2 `Ambitious Sky' Survey - SASSy
     Nettke W. et. al.
=====================================================================================
Description:
    This beam-sized source catalogue is based on scans of Scuba-2 imagery
    obtained using the James Clerk Maxwell Telescope. There are three 
    catalogues in ASCII format included as well as one PDF file which 
    details a source comparison of samples from each catalogue.

File Summary:
-------------------------------------------------------------------------------------
 FileName         Records    Explanations               Table/Figure Ref in Text.
-------------------------------------------------------------------------------------
ReadMe            .          This file
primary.txt       189    The Primary catalogue          Table 2.
supplemental.txt  136    The Supplementary catalogue    Table 3.
daisy.txt         265    The DAISY Catalogue            Table 5.
comparison.pdf    N/A    The Source Comparison Image    Figure 9.
-------------------------------------------------------------------------------------

Byte-by-byte Description of file: primary.txt & supplemental.txt
-------------------------------------------------------------------------------------
Units   Label                           Explanations
-------------------------------------------------------------------------------------
---     Source Name    Source Name
---     ID             Source ID
deg     l              Galactic Longitude (degrees)
deg     b              Galactic Latitude (degrees)
h:m:s   RA(J2000)      Right Ascension J2000 (hours,minutes,seconds)
d:m:s   Dec(J2000)     Declination J2000 (degrees,minutes,seconds)
---     S/N            Signal-to-Noise reading
mJy     S_850          Source Flux at 850-micron band
mJy     S_450          Source Flux at 450-micron band
---     Flag           Flag indicating if the source has some defining characteristic
                          we want to mark as relevant to this work.
-------------------------------------------------------------------------------------
Note on S_450: If the value has a `<' sign it means that we can only provide a lower
    limit on the source flux at in this band.
-------------------------------------------------------------------------------------

Byte-by-byte Description of file: daisy.txt
-------------------------------------------------------------------------------------
Units   Label                           Explanations
-------------------------------------------------------------------------------------
---     Source Name    Source Name
---     ID             Source ID
deg     l              Galactic Longitude (degrees)
deg     b              Galactic Latitude (degrees)
h:m:s   RA(J2000)      Right Ascension J2000 (hours,minutes,seconds)
d:m:s   Dec(J2000)     Declination J2000 (degrees,minutes,seconds)
---     S/N            Signal-to-Noise reading
mJy     S_850          Source Flux at 850-micron band
---     Flag           Flag indicating if the source has some defining characteristic
                          we want to mark as relevant to this work.
-------------------------------------------------------------------------------------

Description of the file: comparison.pdf
-------------------------------------------------------------------------------------
There are 58 source comparisons between the PONG and DAISY detections in total in 
this file. Each comparison has the DAISY imagery on top and the PONG imagery on
bottom (both are labelled). The coordinates of the `source' determined by the PONG 
measurement is the centre pixel for each image and is labelled on each image.  
Additionally, the detected flux at 850-micron and the signal-to-noise reading is  
provided for both the DAISY and PONG images. 

Author's address:
    Will Nettke    <willnettke@gmail.com>

=====================================================================================
(End)            Will Nettke [Univ. of British Columbia]                  11-Jan-2017

==> daisy.txt <==
%auto-ignore
Source Name, ID, l, b, RA(J2000), Dec(J2000), S/N, S_850, Flag   
[JCMTLSYP LLL.llll+/-BB.bbbb], , [deg], [deg], [h:m:s], [d:m:s], , [mJy],  
JCMTLSYP 133.9479+1.0645, 1D, 133.9479,+1.0645, 02:27:04.1, 61:52:23, 500, 11400, E 
JCMTLSYP 121.2965+0.6572, 2D, 121.2965,+0.6572, 00:36:46.5, 63:28:55, 210, 2200, E 
JCMTLSYP 133.7156+1.2156, 3D, 133.7156,+1.2156, 02:25:41.3, 62:05:53, 210, 5050, E 
JCMTLSYP 126.7142-0.8210, 4D, 126.7142,-0.8210, 01:23:32.8, 61:48:53, 140, 885, E 
JCMTLSYP 133.6956+1.2167, 5D, 133.6956,+1.2167, 02:25:31.9, 62:06:22, 140, 2980, E 
JCMTLSYP 138.2942+1.5558, 6D, 138.2942,+1.5558, 03:01:31.1, 60:29:17, 130, 1430, E 
JCMTLSYP 138.5009+1.6469, 7D, 138.5009,+1.6469, 03:03:20.8, 60:28:06, 110, 1010, E 
JCMTLSYP 133.6956+1.2100, 8D, 133.6956,+1.2100, 02:25:30.6, 62:05:58, 100, 2140, E 
JCMTLSYP 133.7501+1.1989, 9D, 133.7501,+1.1989, 02:25:54.5, 62:04:12, 87, 1790,  
JCMTLSYP 139.9094+0.1970, 10D, 139.9094,+0.1970, 03:07:23.9, 58:30:49, 80, 800, E 
JCMTLSYP 121.3784+1.2412, 11D, 121.3784,+1.2412, 00:37:13.2, 64:04:11, 65, 747, E 
JCMTLSYP 120.2489+2.1641, 12D, 120.2489,+2.1641, 00:26:06.7, 64:54:13, 59, 708,  
JCMTLSYP 133.9568+1.0734, 13D, 133.9568,+1.0734, 02:27:10.0, 61:52:41, 52, 747, E 
JCMTLSYP 139.9183+0.1970, 14D, 139.9183,+0.1970, 03:07:27.5, 58:30:33, 46, 452, E 
JCMTLSYP 137.5384+1.2783, 15D, 137.5384,+1.2783, 02:55:01.6, 60:35:46, 46, 341,  
JCMTLSYP 137.4096+0.6750, 16D, 137.4096,+0.6750, 02:51:54.0, 60:06:58, 45, 229,  
JCMTLSYP 126.6876-0.8455, 17D, 126.6876,-0.8455, 01:23:18.1, 61:47:38, 38, 298,  
JCMTLSYP 136.8281+1.0627, 18D, 136.8281,+1.0627, 02:49:03.6, 60:43:16, 38, 448,  
JCMTLSYP 133.7212+1.2267, 19D, 133.7212,+1.2267, 02:25:45.7, 62:06:23, 38, 714, E 
JCMTLSYP 137.4796+0.6406, 20D, 137.4796,+0.6406, 02:52:16.8, 60:03:15, 38, 237,  
JCMTLSYP 126.4265-1.2343, 21D, 126.4265,-1.2343, 01:20:44.1, 61:26:19, 37, 280,  
JCMTLSYP 126.6731-0.8077, 22D, 126.6731,-0.8077, 01:23:12.9, 61:49:57, 36, 239,  
JCMTLSYP 126.6965-0.7433, 23D, 126.6965,-0.7433, 01:23:28.6, 61:53:39, 36, 209, E 
JCMTLSYP 126.7109-0.8321, 24D, 126.7109,-0.8321, 01:23:30.5, 61:48:15, 34, 248, E 
JCMTLSYP 137.4252+0.6717, 25D, 137.4252,+0.6717, 02:51:59.8, 60:06:24, 33, 149,  
JCMTLSYP 126.8847-1.0512, 26D, 126.8847,-1.0512, 01:24:43.8, 61:33:53, 32, 242,  
JCMTLSYP 120.5642+2.6973, 27D, 120.5642,+2.6973, 00:28:37.4, 65:27:49, 32, 388, E 
JCMTLSYP 125.6316$+$2.0233, 28D, 125.6316,+2.0233, 01:16:47.7, 64:45:42, 32, 359, E 
JCMTLSYP 125.5122$+$2.0294, 29D, 125.5122,+2.0294, 01:15:40.8, 64:46:45, 31, 239,  
JCMTLSYP 133.9601$+$1.0834, 30D, 133.9601,+1.0834, 02:27:13.3, 61:53:11, 31, 440, E 
JCMTLSYP 136.7203$+$0.7806, 31D, 136.7203,+0.7806, 02:47:16.1, 60:30:50, 30, 228,  
JCMTLSYP 126.6953$-$0.7288, 32D, 126.6953,-0.7288, 01:23:29.0, 61:54:30, 29, 173, E 
JCMTLSYP 133.8890$+$1.1378, 33D, 133.8890,+1.1378, 02:26:49.6, 61:57:48, 28, 381,  
JCMTLSYP 124.0141$-$0.0266, 34D, 124.0141,-0.0266, 01:00:55.6, 62:51:06, 28, 306,  
JCMTLSYP 126.7276$-$0.8277, 35D, 126.7276,-0.8277, 01:23:39.4, 61:48:21, 27, 231, E 
JCMTLSYP 121.3290$+$0.6403, 36D, 121.3290,+0.6403, 00:37:04.7, 63:28:01, 26, 294, E 
JCMTLSYP 138.5054$+$1.6603, 37D, 138.5054,+1.6603, 03:03:25.5, 60:28:40, 26, 271, E 
JCMTLSYP 132.3665$-$1.0221, 38D, 132.3665,-1.0221, 02:09:00.5, 60:25:15, 25, 194,  
JCMTLSYP 121.3165$+$0.6383, 39D, 121.3165,+0.6383, 00:36:57.8, 63:27:51, 25, 264, E 
JCMTLSYP 120.4017$+$2.7839, 40D, 120.4017,+2.7839, 00:26:59.5, 65:32:08, 25, 308,  
JCMTLSYP 120.5419$+$2.7028, 41D, 120.5419,+2.7028, 00:28:24.4, 65:28:04, 25, 229, E 
JCMTLSYP 121.3179$+$0.6403, 42D, 121.3179,+0.6403, 00:36:58.8, 63:27:59, 24, 251, E 
JCMTLSYP 138.3075$+$1.5503, 43D, 138.3075,+1.5503, 03:01:35.7, 60:28:34, 24, 245,  
JCMTLSYP 134.2801$+$0.8567, 44D, 134.2801,+0.8567, 02:29:02.5, 61:33:33, 24, 774,  
JCMTLSYP 133.6990$+$1.2267, 45D, 133.6990,+1.2267, 02:25:35.1, 62:06:51, 24, 448, E 
JCMTLSYP 134.9001$+$1.5426, 46D, 134.9001,+1.5426, 02:36:05.6, 61:57:29, 24, 259,  
JCMTLSYP 120.6520$+$2.6795, 47D, 120.6520,+2.6795, 00:29:28.9, 65:27:12, 23, 304, E 
JCMTLSYP 136.8448$+$1.1494, 48D, 136.8448,+1.1494, 02:49:29.6, 60:47:28, 23, 255, E 
JCMTLSYP 125.6027$+$2.1021, 49D, 125.6027,+2.1021, 01:16:35.8, 64:50:35, 23, 405,  
JCMTLSYP 123.0366$-$0.6738, 50D, 123.0366,-0.6738, 00:52:20.3, 62:11:51, 22, 177,  
JCMTLSYP 123.9365$-$0.9730, 51D, 123.9365,-0.9730, 00:59:57.6, 61:52:55, 22, 179,  
JCMTLSYP 126.7220$-$0.8166, 52D, 126.7220,-0.8166, 01:23:37.0, 61:49:03, 22, 140, E 
JCMTLSYP 133.9523$+$1.0500, 53D, 133.9523,+1.0500, 02:27:03.4, 61:51:30, 22, 304, E 
JCMTLSYP 127.9134$+$0.6579, 54D, 127.9134,+0.6579, 01:35:41.6, 63:06:03, 22, 170,  
JCMTLSYP 120.4685$+$2.7506, 55D, 120.4685,+2.7506, 00:27:39.3, 65:30:32, 21, 226,  
JCMTLSYP 121.3276$+$0.6394, 56D, 121.3276,+0.6394, 00:37:04.2, 63:27:57, 20, 263, E 
JCMTLSYP 124.6447$+$2.5386, 57D, 124.6447,+2.5386, 01:07:52.0, 65:21:21, 20, 377,  
JCMTLSYP 120.4830$+$2.7384, 58D, 120.4830,+2.7384, 00:27:48.7, 65:29:50, 20, 220,  
JCMTLSYP 138.4631$+$1.6300, 59D, 138.4631,+1.6300, 03:03:01.3, 60:28:28, 19, 220,  
JCMTLSYP 136.8448$+$1.1683, 60D, 136.8448,+1.1683, 02:49:33.7, 60:48:29, 19, 274,  
JCMTLSYP 133.9246$+$1.0989, 61D, 133.9246,+1.0989, 02:26:59.6, 61:54:50, 19, 250, E 
JCMTLSYP 133.9346$+$1.0689, 62D, 133.9346,+1.0689, 02:26:58.8, 61:52:56, 19, 271, E 
JCMTLSYP 134.2201$+$0.7200, 63D, 134.2201,+0.7200, 02:28:09.2, 61:27:13, 19, 642, E 
JCMTLSYP 134.2596$+$1.1425, 64D, 134.2596,+1.1425, 02:29:46.5, 61:49:57, 19, 151,  
JCMTLSYP 125.7776$+$1.7288, 65D, 125.7776,+1.7288, 01:17:52.4, 64:27:16, 19, 203, E 
JCMTLSYP 126.6665$-$0.7421, 66D, 126.6665,-0.7421, 01:23:13.5, 61:53:56, 18, 113,  
JCMTLSYP 137.6184$+$1.3550, 67D, 137.6184,+1.3550, 02:55:53.7, 60:37:40, 18, 207, E 
JCMTLSYP 121.3068$+$0.6647, 68D, 121.3068,+0.6647, 00:36:52.1, 63:29:26, 17, 204, E 
JCMTLSYP 126.6931$-$0.7521, 69D, 126.6931,-0.7521, 01:23:26.5, 61:53:08, 17, 102, E 
JCMTLSYP 126.6865$-$0.7310, 70D, 126.6865,-0.7310, 01:23:24.3, 61:54:27, 16, 93.6, E 
JCMTLSYP 137.5851$+$1.3506, 71D, 137.5851,+1.3506, 02:55:38.4, 60:38:22, 16, 129,  
JCMTLSYP 139.9116$+$0.1837, 72D, 139.9116,+0.1837, 03:07:22.1, 58:30:03, 15, 148, E 
JCMTLSYP 121.3068$+$0.6480, 73D, 121.3068,+0.6480, 00:36:52.7, 63:28:25, 15, 170, E 
JCMTLSYP 126.6742$-$0.7944, 74D, 126.6742,-0.7944, 01:23:14.3, 61:50:47, 15, 95.3, E 
JCMTLSYP 138.4965$+$1.6358, 75D, 138.4965,+1.6358, 03:03:16.0, 60:27:40, 15, 135, E 
JCMTLSYP 121.3054$+$0.6460, 76D, 121.3054,+0.6460, 00:36:51.6, 63:28:18, 14, 145, E 
JCMTLSYP 126.7176$-$0.7821, 77D, 126.7176,-0.7821, 01:23:37.2, 61:51:10, 14, 89, E 
JCMTLSYP 126.6931$-$0.8144, 78D, 126.6931,-0.8144, 01:23:22.6, 61:49:27, 14, 80.8, E 
JCMTLSYP 137.5528$+$1.3650, 79D, 137.5528,+1.3650, 02:55:27.7, 60:40:00, 14, 126, E 
JCMTLSYP 136.8192$+$1.0772, 80D, 136.8192,+1.0772, 02:49:02.6, 60:44:16, 14, 162,  
JCMTLSYP 133.9590$+$1.1200, 81D, 133.9590,+1.1200, 02:27:19.6, 61:55:16, 14, 235,  
JCMTLSYP 134.2023$+$0.7611, 82D, 134.2023,+0.7611, 02:28:08.3, 61:29:54, 14, 458, E 
JCMTLSYP 134.1990$+$0.7523, 83D, 134.1990,+0.7523, 02:28:05.2, 61:29:28, 14, 430, E 
JCMTLSYP 137.4930$+$0.6272, 84D, 137.4930,+0.6272, 02:52:19.4, 60:02:09, 14, 115, E 
JCMTLSYP 126.6820$-$0.8577, 85D, 126.6820,-0.8577, 01:23:14.3, 61:46:55, 13, 104, E 
JCMTLSYP 126.7042$-$0.7544, 86D, 126.7042,-0.7544, 01:23:31.9, 61:52:56, 13, 82.9, E 
JCMTLSYP 120.6754$+$2.6561, 87D, 120.6754,+2.6561, 00:29:43.3, 65:25:57, 13, 221,  
JCMTLSYP 120.5530$+$2.6961, 88D, 120.5530,+2.6961, 00:28:31.1, 65:27:42, 13, 138, E 
JCMTLSYP 137.6429$+$1.3939, 89D, 137.6429,+1.3939, 02:56:13.3, 60:39:03, 13, 123,  
JCMTLSYP 137.5817$+$1.3106, 90D, 137.5817,+1.3106, 02:55:28.2, 60:36:19, 13, 112, E 
JCMTLSYP 133.7145$+$1.2011, 91D, 133.7145,+1.2011, 02:25:38.1, 62:05:03, 13, 244,  
JCMTLSYP 126.6642$-$0.7644, 92D, 126.6642,-0.7644, 01:23:11.1, 61:52:38, 12, 73.8,  
JCMTLSYP 138.3231$+$1.5647, 93D, 138.3231,+1.5647, 03:01:45.6, 60:28:56, 12, 125,  
JCMTLSYP 120.4307$+$2.7528, 94D, 120.4307,+2.7528, 00:27:17.9, 65:30:26, 12, 148, E 
JCMTLSYP 120.6654$+$2.6917, 95D, 120.6654,+2.6917, 00:29:35.7, 65:28:03, 12, 133,  
JCMTLSYP 136.9159$+$1.0872, 96D, 136.9159,+1.0872, 02:49:47.5, 60:42:15, 12, 207, E 
JCMTLSYP 133.7356$+$1.2256, 97D, 133.7356,+1.2256, 02:25:52.7, 62:06:01, 12, 230, E 
JCMTLSYP 134.2112$+$0.7589, 98D, 134.2112,+0.7589, 02:28:12.1, 61:29:36, 12, 418, E 
JCMTLSYP 134.2090$+$0.7300, 99D, 134.2090,+0.7300, 02:28:05.9, 61:28:01, 12, 410, E 
JCMTLSYP 121.3851$+$1.2312, 100D, 121.3851,+1.2312, 00:37:17.3, 64:03:36, 11, 140, E 
JCMTLSYP 126.8969$-$1.0434, 101D, 126.8969,-1.0434, 01:24:50.4, 61:34:16, 11, 82.4,  
JCMTLSYP 120.2477$+$2.1463, 102D, 120.2477,+2.1463, 00:26:07.1, 64:53:08, 11, 119,  
JCMTLSYP 126.6798$-$0.7521, 103D, 126.6798,-0.7521, 01:23:19.9, 61:53:14, 11, 75.2,  
JCMTLSYP 120.5630$+$2.7561, 104D, 120.5630,+2.7561, 00:28:33.8, 65:31:20, 11, 129,  
JCMTLSYP 137.5239$+$1.2683, 105D, 137.5239,+1.2683, 02:54:53.3, 60:35:37, 11, 91.3,  
JCMTLSYP 133.7745$+$1.1767, 106D, 133.7745,+1.1767, 02:26:02.4, 62:02:26, 11, 340,  
JCMTLSYP 133.8523$+$1.2267, 107D, 133.8523,+1.2267, 02:26:48.4, 62:03:34, 11, 317,  
JCMTLSYP 133.9290$+$1.0889, 108D, 133.9290,+1.0889, 02:26:59.7, 61:54:11, 11, 136, E 
JCMTLSYP 125.7509$+$1.7121, 109D, 125.7509,+1.7121, 01:17:36.5, 64:26:25, 11, 167, E 
JCMTLSYP 125.5444$+$2.0472, 110D, 125.5444,+2.0472, 01:15:59.7, 64:47:38, 10, 94.6,  
JCMTLSYP 121.3090$+$0.6336, 111D, 121.3090,+0.6336, 00:36:54.2, 63:27:35, 10, 115, E 
JCMTLSYP 125.7788$+$1.7284, 112D, 125.7788,+1.7284, 01:17:52.9, 64:27:12, 10, 114, E 
JCMTLSYP 126.6887$-$0.7377, 113D, 126.6887,-0.7377, 01:23:25.4, 61:54:00, 10, 60.9, E 
JCMTLSYP 126.7042$-$0.8421, 114D, 126.7042,-0.8421, 01:23:26.4, 61:47:42, 10, 80.8, E 
JCMTLSYP 133.7067$+$1.2367, 115D, 133.7067,+1.2367, 02:25:40.8, 62:07:15, 10, 188, E 
JCMTLSYP 133.9412$+$1.0756, 116D, 133.9412,+1.0756, 02:27:03.0, 61:53:12, 10, 143, E 
JCMTLSYP 133.8001$+$1.2400, 117D, 133.8001,+1.2400, 02:26:25.9, 62:05:25, 10, 211, E 
JCMTLSYP 133.9412$+$1.0834, 118D, 133.9412,+1.0834, 02:27:04.3, 61:53:35, 10, 130, E 
JCMTLSYP 134.0842$+$0.7125, 119D, 134.0842,+0.7125, 02:27:04.0, 61:29:44, 10, 97.7, E 
JCMTLSYP 134.9046$+$1.5281, 120D, 134.9046,+1.5281, 02:36:04.9, 61:56:32, 10, 111,  
JCMTLSYP 125.7521$+$1.7118, 121D, 125.7521,+1.7118, 01:17:37.1, 64:26:25, 9.2, 96.9, E 
JCMTLSYP 138.3231$+$1.5081, 122D, 138.3231,+1.5081, 03:01:32.3, 60:25:56, 9.2, 152,  
JCMTLSYP 133.9712$+$1.1311, 123D, 133.9712,+1.1311, 02:27:27.4, 61:55:38, 9.2, 152,  
JCMTLSYP 138.4809$+$1.6147, 124D, 138.4809,+1.6147, 03:03:04.7, 60:27:00, 9.1, 100,  
JCMTLSYP 133.6923$+$1.1934, 125D, 133.6923,+1.1934, 02:25:25.6, 62:05:06, 9.1, 189,  
JCMTLSYP 133.6812$+$1.2356, 126D, 133.6812,+1.2356, 02:25:28.1, 62:07:45, 8.9, 172,  
JCMTLSYP 133.7956$+$1.1112, 127D, 133.7956,+1.1112, 02:26:00.4, 61:58:17, 8.8, 173, E 
JCMTLSYP 139.9172$+$0.2093, 128D, 139.9172,+0.2093, 03:07:29.8, 58:31:13, 8.7, 90,  
JCMTLSYP 136.9082$+$1.0927, 129D, 136.9082,+1.0927, 02:49:45.3, 60:42:47, 8.5, 134, E 
JCMTLSYP 133.7312$+$1.2800, 130D, 133.7312,+1.2800, 02:26:00.2, 62:09:09, 8.5, 149, E 
JCMTLSYP 120.4407$+$2.7506, 131D, 120.4407,+2.7506, 00:27:23.8, 65:30:23, 8.4, 93.2, E 
JCMTLSYP 137.5717$+$1.3539, 132D, 137.5717,+1.3539, 02:55:33.5, 60:38:53, 8.4, 70.5,  
JCMTLSYP 134.0487$+$0.6980, 133D, 134.0487,+0.6980, 02:26:45.1, 61:29:42, 8.3, 111, E 
JCMTLSYP 121.2890$+$0.6458, 134D, 121.2890,+0.6458, 00:36:43.1, 63:28:14, 8.2, 96.9, E 
JCMTLSYP 126.6953$-$0.7099, 135D, 126.6953,-0.7099, 01:23:30.2, 61:55:38, 8.2, 67.9, E 
JCMTLSYP 120.6531$+$2.6439, 136D, 120.6531,+2.6439, 00:29:31.2, 65:25:07, 8.2, 123,  
JCMTLSYP 133.9368$+$1.0589, 137D, 133.9368,+1.0589, 02:26:58.0, 61:52:20, 8.2, 118, E 
JCMTLSYP 133.7267$+$1.2367, 138D, 133.7267,+1.2367, 02:25:50.4, 62:06:49, 8.2, 153, E 
JCMTLSYP 133.8634$+$1.0623, 139D, 133.8634,+1.0623, 02:26:23.3, 61:54:06, 8.2, 109, E 
JCMTLSYP 126.6942$-$0.8233, 140D, 126.6942,-0.8233, 01:23:22.5, 61:48:54, 8, 48.9, E 
JCMTLSYP 134.1945$+$0.7378, 141D, 134.1945,+0.7378, 02:28:00.8, 61:28:47, 8, 256, E 
JCMTLSYP 133.7467$+$1.0578, 142D, 133.7467,+1.0578, 02:25:27.4, 61:56:21, 8, 205,  
JCMTLSYP 138.5143$+$1.6547, 143D, 138.5143,+1.6547, 03:03:28.2, 60:28:08, 7.9, 80.9, E 
JCMTLSYP 134.0490$+$0.6989, 144D, 134.0490,+0.6989, 02:26:45.3, 61:29:46, 7.8, 221, E 
JCMTLSYP 126.6665$-$0.7888, 145D, 126.6665,-0.7888, 01:23:10.5, 61:51:08, 7.7, 51.7, E 
JCMTLSYP 126.6576$-$0.6633, 146D, 126.6576,-0.6633, 01:23:14.4, 61:58:42, 7.7, 68.6, E 
JCMTLSYP 133.7901$+$1.1045, 147D, 133.7901,+1.1045, 02:25:56.2, 61:58:01, 7.7, 149, E 
JCMTLSYP 137.5928$+$1.3183, 148D, 137.5928,+1.3183, 02:55:34.5, 60:36:23, 7.6, 66.7, E 
JCMTLSYP 138.5076$+$1.6300, 149D, 138.5076,+1.6300, 03:03:20.4, 60:27:09, 7.5, 70.2, E 
JCMTLSYP 133.7412$+$1.2734, 150D, 133.7412,+1.2734, 02:26:03.7, 62:08:32, 7.5, 132, E 
JCMTLSYP 126.7098$-$0.7621, 151D, 126.7098,-0.7621, 01:23:34.5, 61:52:25, 7.4, 60.1, E 
JCMTLSYP 126.6531$-$0.7810, 152D, 126.6531,-0.7810, 01:23:04.5, 61:51:43, 7.3, 50.1,  
JCMTLSYP 133.6856$+$1.2189, 153D, 133.6856,+1.2189, 02:25:27.4, 62:06:41, 7.3, 143, E 
JCMTLSYP 133.7101$+$1.2267, 154D, 133.7101,+1.2267, 02:25:40.4, 62:06:37, 7.3, 136, E 
JCMTLSYP 121.3154$+$0.6560, 155D, 121.3154,+0.6560, 00:36:56.7, 63:28:56, 7.2, 79.2, E 
JCMTLSYP 126.6742$-$0.7266, 156D, 126.6742,-0.7266, 01:23:18.5, 61:54:46, 7.2, 49.2, E 
JCMTLSYP 126.7098$-$0.7310, 157D, 126.7098,-0.7310, 01:23:36.4, 61:54:16, 7.2, 43.5,  
JCMTLSYP 137.6151$+$1.3339, 158D, 137.6151,+1.3339, 02:55:47.6, 60:36:38, 7.2, 59.9,  
JCMTLSYP 133.6467$+$1.1767, 159D, 133.6467,+1.1767, 02:25:01.1, 62:05:09, 7.2, 246,  
JCMTLSYP 134.0845$+$0.7134, 160D, 134.0845,+0.7134, 02:27:04.7, 61:29:46, 7.2, 204, E 
JCMTLSYP 126.4576$-$1.2021, 161D, 126.4576,-1.2021, 01:21:01.4, 61:28:01, 7, 72.5,  
JCMTLSYP 126.7353$-$0.8188, 162D, 126.7353,-0.8188, 01:23:43.5, 61:48:50, 7, 56.4, E 
JCMTLSYP 138.4453$+$1.6058, 163D, 138.4453,+1.6058, 03:02:47.3, 60:27:34, 7, 92.4,  
JCMTLSYP 133.7190$+$1.2956, 164D, 133.7190,+1.2956, 02:25:57.4, 62:10:18, 7, 126,  
JCMTLSYP 125.4944$+$2.0083, 165D, 125.4944,+2.0083, 01:15:29.6, 64:45:36, 6.9, 66.7,  
JCMTLSYP 121.3684$+$1.2590, 166D, 121.3684,+1.2590, 00:37:07.1, 64:05:14, 6.9, 73,  
JCMTLSYP 120.6876$+$2.6761, 167D, 120.6876,+2.6761, 00:29:49.8, 65:27:12, 6.9, 84.4,  
JCMTLSYP 120.5842$+$2.6784, 168D, 120.5842,+2.6784, 00:28:49.9, 65:26:47, 6.9, 93.7,  
JCMTLSYP 133.7756$+$1.1989, 169D, 133.7756,+1.1989, 02:26:06.9, 62:03:38, 6.9, 135,  
JCMTLSYP 133.7367$+$1.2345, 170D, 133.7367,+1.2345, 02:25:54.6, 62:06:26, 6.9, 133, E 
JCMTLSYP 133.7212$+$1.2623, 171D, 133.7212,+1.2623, 02:25:52.1, 62:08:21, 6.9, 118,  
JCMTLSYP 137.3952$+$0.6095, 172D, 137.3952,+0.6095, 02:51:33.4, 60:03:49, 6.9, 50.8,  
JCMTLSYP 134.2729$+$1.1492, 173D, 134.2729,+1.1492, 02:29:53.8, 61:50:00, 6.9, 54.1,  
JCMTLSYP 124.5580$+$2.5253, 174D, 124.5580,+2.5253, 01:07:01.6, 65:20:51, 6.8, 67.9,  
JCMTLSYP 137.5617$+$1.3050, 175D, 137.5617,+1.3050, 02:55:18.1, 60:36:33, 6.8, 60.2,  
JCMTLSYP 136.8548$+$1.1516, 176D, 136.8548,+1.1516, 02:49:34.6, 60:47:22, 6.7, 80.8, E 
JCMTLSYP 133.7401$+$1.2156, 177D, 133.7401,+1.2156, 02:25:52.8, 62:05:22, 6.7, 126, E 
JCMTLSYP 126.5121$-$1.1821, 178D, 126.5121,-1.1821, 01:21:29.5, 61:28:50, 6.6, 122,  
JCMTLSYP 120.2655$+$2.1752, 179D, 120.2655,+2.1752, 00:26:15.7, 64:54:58, 6.6, 91.2,  
JCMTLSYP 126.7198$-$0.7699, 180D, 126.7198,-0.7699, 01:23:39.0, 61:51:52, 6.6, 52.4, E 
JCMTLSYP 133.8990$+$1.1123, 181D, 133.8990,+1.1123, 02:26:49.6, 61:56:07, 6.6, 86.7,  
JCMTLSYP 134.2201$+$0.8111, 182D, 134.2201,+0.8111, 02:28:25.9, 61:32:18, 6.6, 196,  
JCMTLSYP 133.8557$+$1.0589, 183D, 133.8557,+1.0589, 02:26:19.5, 61:54:05, 6.6, 87.9, E 
JCMTLSYP 126.7220$-$0.8033, 184D, 126.7220,-0.8033, 01:23:37.9, 61:49:53, 6.5, 37.3, E 
JCMTLSYP 120.6253$+$2.7039, 185D, 120.6253,+2.7039, 00:29:12.1, 65:28:33, 6.5, 78.9, E 
JCMTLSYP 126.4888$-$1.1910, 186D, 126.4888,-1.1910, 01:21:17.5, 61:28:27, 6.4, 77.6,  
JCMTLSYP 123.9243$-$0.9830, 187D, 123.9243,-0.9830, 00:59:51.3, 61:52:21, 6.4, 56.4,  
JCMTLSYP 126.6753$-$0.8666, 188D, 126.6753,-0.8666, 01:23:10.2, 61:46:26, 6.4, 54, E 
JCMTLSYP 136.8348$+$1.0883, 189D, 136.8348,+1.0883, 02:49:12.0, 60:44:26, 6.4, 88.7,  
JCMTLSYP 133.9557$+$1.1034, 190D, 133.9557,+1.1034, 02:27:15.1, 61:54:23, 6.4, 94.2,  
JCMTLSYP 126.6765$-$0.7166, 191D, 126.6765,-0.7166, 01:23:20.1, 61:55:21, 6.3, 51.4, E 
JCMTLSYP 126.6398$-$0.7421, 192D, 126.6398,-0.7421, 01:23:00.3, 61:54:08, 6.3, 39.8,  
JCMTLSYP 134.2123$+$0.7045, 193D, 134.2123,+0.7045, 02:28:02.5, 61:26:30, 6.3, 216, E 
JCMTLSYP 133.7345$+$1.2589, 194D, 133.7345,+1.2589, 02:25:58.2, 62:07:53, 6.3, 118,  
JCMTLSYP 133.9701$+$1.0700, 195D, 133.9701,+1.0700, 02:27:15.6, 61:52:14, 6.3, 90.8,  
JCMTLSYP 125.6023$+$2.0827, 196D, 125.6023,+2.0827, 01:16:34.2, 64:49:27, 6.2, 118, E 
JCMTLSYP 138.3620$+$1.4981, 197D, 138.3620,+1.4981, 03:01:46.6, 60:24:17, 6.2, 114,  
JCMTLSYP 137.4841$+$0.6283, 198D, 137.4841,+0.6283, 02:52:15.8, 60:02:27, 6.2, 43.8, E 
JCMTLSYP 133.8957$+$1.1545, 199D, 133.8957,+1.1545, 02:26:55.9, 61:58:32, 6.1, 85.1,  
JCMTLSYP 121.3279$+$0.6525, 200D, 121.3279,+0.6525, 00:37:03.8, 63:28:44, 6, 66.5,  
JCMTLSYP 126.6242$-$0.7688, 201D, 126.6242,-0.7688, 01:22:50.6, 61:52:38, 6, 56.2,  
JCMTLSYP 133.9612$+$1.0400, 202D, 133.9612,+1.0400, 02:27:05.9, 61:50:45, 6, 84, E 
JCMTLSYP 127.9301$+$0.6346, 203D, 127.9301,+0.6346, 01:35:48.4, 63:04:31, 6, 52.4,  
JCMTLSYP 126.6687$-$0.6610, 204D, 126.6687,-0.6610, 01:23:20.1, 61:58:44, 5.9, 50, E 
JCMTLSYP 126.7209$-$0.7955, 205D, 126.7209,-0.7955, 01:23:37.9, 61:50:22, 5.9, 33, E 
JCMTLSYP 137.5417$+$1.3750, 206D, 137.5417,+1.3750, 02:55:25.1, 60:40:50, 5.9, 60.7, E 
JCMTLSYP 134.2952$+$1.0714, 207D, 134.2952,+1.0714, 02:29:49.5, 61:45:09, 5.9, 79,  
JCMTLSYP 134.8757$+$1.4726, 208D, 134.8757,+1.4726, 02:35:40.3, 61:54:11, 5.9, 103,  
JCMTLSYP 126.7009$-$0.7999, 209D, 126.7009,-0.7999, 01:23:27.5, 61:50:13, 5.8, 31.9, E 
JCMTLSYP 126.6598$-$0.7055, 210D, 126.6598,-0.7055, 01:23:12.8, 61:56:11, 5.8, 53.2,  
JCMTLSYP 138.3053$+$1.6014, 211D, 138.3053,+1.6014, 03:01:46.3, 60:31:21, 5.8, 75.7,  
JCMTLSYP 137.5939$+$1.3750, 212D, 137.5939,+1.3750, 02:55:47.7, 60:39:24, 5.8, 54,  
JCMTLSYP 134.2101$+$0.7145, 213D, 134.2101,+0.7145, 02:28:03.4, 61:27:06, 5.8, 204, E 
JCMTLSYP 133.9357$+$1.0478, 214D, 133.9357,+1.0478, 02:26:55.5, 61:51:44, 5.8, 85.2, E 
JCMTLSYP 125.6450$+$2.0066, 215D, 125.6450,+2.0066, 01:16:54.1, 64:44:40, 5.8, 70.6,  
JCMTLSYP 120.6498$+$2.6906, 216D, 120.6498,+2.6906, 00:29:27.2, 65:27:55, 5.7, 92.1, E 
JCMTLSYP 134.2035$+$0.8311, 217D, 134.2035,+0.8311, 02:28:21.6, 61:33:48, 5.7, 159,  
JCMTLSYP 134.1946$+$0.7689, 218D, 134.1946,+0.7689, 02:28:06.5, 61:30:30, 5.7, 182, E 
JCMTLSYP 133.7990$+$1.2256, 219D, 133.7990,+1.2256, 02:26:22.8, 62:04:40, 5.7, 123, E 
JCMTLSYP 139.8883$+$0.1915, 220D, 139.8883,+0.1915, 03:07:14.2, 58:31:08, 5.6, 63.5,  
JCMTLSYP 120.3000$+$2.1463, 221D, 120.3000,+2.1463, 00:26:36.4, 64:53:26, 5.6, 112,  
JCMTLSYP 126.7287$-$0.7799, 222D, 126.7287,-0.7799, 01:23:42.9, 61:51:12, 5.6, 40.3, E 
JCMTLSYP 126.7031$-$0.6999, 223D, 126.7031,-0.6999, 01:23:34.9, 61:56:10, 5.6, 45.5, E 
JCMTLSYP 134.2112$+$0.7734, 224D, 134.2112,+0.7734, 02:28:14.7, 61:30:23, 5.6, 195,  
JCMTLSYP 133.9068$+$1.0600, 225D, 133.9068,+1.0600, 02:26:43.9, 61:53:02, 5.6, 74.5,  
JCMTLSYP 137.3952$+$0.5928, 226D, 137.3952,+0.5928, 02:51:30.0, 60:02:57, 5.6, 50.1,  
JCMTLSYP 125.5994$+$2.0810, 227D, 125.5994,+2.0810, 01:16:32.4, 64:49:21, 5.6, 96.1, E 
JCMTLSYP 134.9135$+$1.5670, 228D, 134.9135,+1.5670, 02:36:16.5, 61:58:30, 5.6, 65.8,  
JCMTLSYP 126.6920$-$0.7677, 229D, 126.6920,-0.7677, 01:23:25.0, 61:52:12, 5.5, 34.5,  
JCMTLSYP 138.5187$+$1.6414, 230D, 138.5187,+1.6414, 03:03:27.0, 60:27:15, 5.5, 51.2, E 
JCMTLSYP 137.3807$+$0.6006, 231D, 137.3807,+0.6006, 02:51:25.7, 60:03:46, 5.5, 52.3,  
JCMTLSYP 121.3484$+$1.2223, 232D, 121.3484,+1.2223, 00:36:57.3, 64:02:57, 5.4, 74.5,  
JCMTLSYP 126.6487$-$0.6900, 233D, 126.6487,-0.6900, 01:23:07.9, 61:56:55, 5.4, 46.8,  
JCMTLSYP 138.3208$+$1.5358, 234D, 138.3208,+1.5358, 03:01:38.0, 60:27:28, 5.4, 60.8,  
JCMTLSYP 120.4184$+$2.7639, 235D, 120.4184,+2.7639, 00:27:09.8, 65:31:01, 5.4, 62.5,  
JCMTLSYP 137.6473$+$1.3361, 236D, 137.6473,+1.3361, 02:56:02.0, 60:35:52, 5.4, 50.5,  
JCMTLSYP 133.8068$+$1.2089, 237D, 133.8068,+1.2089, 02:26:23.5, 62:03:32, 5.4, 101,  
JCMTLSYP 133.7945$+$1.2334, 238D, 133.7945,+1.2334, 02:26:22.2, 62:05:08, 5.4, 112, E 
JCMTLSYP 133.9079$+$1.0389, 239D, 133.9079,+1.0389, 02:26:40.5, 61:51:50, 5.4, 72.7,  
JCMTLSYP 133.9712$+$1.0467, 240D, 133.9712,+1.0467, 02:27:11.9, 61:50:56, 5.4, 76, E 
JCMTLSYP 126.7276$-$0.7066, 241D, 126.7276,-0.7066, 01:23:47.1, 61:55:33, 5.3, 45.6,  
JCMTLSYP 126.6309$-$0.7955, 242D, 126.6309,-0.7955, 01:22:52.5, 61:51:02, 5.3, 45,  
JCMTLSYP 120.6164$+$2.7139, 243D, 120.6164,+2.7139, 00:29:06.5, 65:29:07, 5.3, 73.3, E 
JCMTLSYP 133.7123$+$1.2745, 244D, 133.7123,+1.2745, 02:25:50.0, 62:09:13, 5.3, 96.6,  
JCMTLSYP 139.9094$+$0.1726, 245D, 139.9094,+0.1726, 03:07:18.4, 58:29:34, 5.2, 55.6, E 
JCMTLSYP 122.9755$-$0.5926, 246D, 122.9755,-0.5926, 00:51:48.5, 62:16:43, 5.2, 106,  
JCMTLSYP 126.7076$-$0.8021, 247D, 126.7076,-0.8021, 01:23:30.9, 61:50:03, 5.2, 28.5, E 
JCMTLSYP 136.8304$+$1.1250, 248D, 136.8304,+1.1250, 02:49:17.8, 60:46:34, 5.2, 57.3,  
JCMTLSYP 133.6778$+$1.2067, 249D, 133.6778,+1.2067, 02:25:21.4, 62:06:11, 5.2, 101,  
JCMTLSYP 133.7823$+$1.4078, 250D, 133.7823,+1.4078, 02:26:48.3, 62:15:13, 5.2, 181,  
JCMTLSYP 134.0709$+$0.7047, 251D, 134.0709,+0.7047, 02:26:56.7, 61:29:37, 5.2, 54,  
JCMTLSYP 121.3201$+$0.6214, 252D, 121.3201,+0.6214, 00:37:00.4, 63:26:51, 5.1, 63.6,  
JCMTLSYP 138.4676$+$1.5825, 253D, 138.4676,+1.5825, 03:02:51.7, 60:25:41, 5.1, 74.3,  
JCMTLSYP 136.8581$+$1.1639, 254D, 136.8581,+1.1639, 02:49:38.6, 60:47:56, 5.1, 69.4,  
JCMTLSYP 138.2842$+$1.5670, 255D, 138.2842,+1.5670, 03:01:29.4, 60:30:09, 5, 60.8, E 
JCMTLSYP 138.2975$+$1.5336, 256D, 138.2975,+1.5336, 03:01:27.7, 60:28:01, 5, 59.5,  
JCMTLSYP 138.2864$+$1.5470, 257D, 138.2864,+1.5470, 03:01:25.6, 60:29:03, 5, 59.7, E 
JCMTLSYP 137.6273$+$1.3561, 258D, 137.6273,+1.3561, 02:55:57.8, 60:37:29, 5, 57.9, E 
JCMTLSYP 137.5751$+$1.3950, 259D, 137.5751,+1.3950, 02:55:44.0, 60:40:59, 5, 50.7,  
JCMTLSYP 137.5684$+$1.2717, 260D, 137.5684,+1.2717, 02:55:13.3, 60:34:37, 5, 44.9,  
JCMTLSYP 137.6451$+$1.3706, 261D, 137.6451,+1.3706, 02:56:09.0, 60:37:47, 5, 42.8,  
JCMTLSYP 136.8237$+$1.1427, 262D, 136.8237,+1.1427, 02:49:19.0, 60:47:42, 5, 55.8,  
JCMTLSYP 134.1845$+$0.7267, 263D, 134.1845,+0.7267, 02:27:54.1, 61:28:23, 5, 170, E 
JCMTLSYP 133.9523$+$1.1467, 264D, 133.9523,+1.1467, 02:27:21.3, 61:56:56, 5, 80.3,  
JCMTLSYP 125.6216$+$2.0344, 265D, 125.6216,+2.0344, 01:16:42.7, 64:46:25, 5, 59.25, E 

==> primary.txt <==
%auto-ignore
Source Name, ID, l, b, RA(J2000), Dec(J2000), S/N, S_850, S_450, Flag  
[JCMTLSYP LLL.llll+/-BB.bbbb], , [deg], [deg], [h:m:s], [d:m:s], , [mJy], [mJy],   
JCMTLSYP 133.9478+1.0643, 1, 133.9478, +1.0643, 02:27:04.1, 61:52:23, 290, 13800, 62700, E  
JCMTLSYP 133.7145+1.2143, 2, 133.7145, +1.2143, 02:25:40.0, 62:05:48, 170, 6380, 33600, E  
JCMTLSYP 133.6945+1.2165, 3, 133.6945, +1.2165, 02:25:31.2, 62:06:20, 110, 3530, 21300, E  
JCMTLSYP 133.6956+1.2098, 4, 133.6956, +1.2098, 02:25:30.6, 62:05:58, 77, 2590, 10600, E  
JCMTLSYP 133.7489+1.1976, 5, 133.7489, +1.1976, 02:25:53.8, 62:04:10, 69, 2540, <5800,    
JCMTLSYP 121.2967+0.6566, 6, 121.2967, +0.6566, 00:36:47.0, 63:28:55, 64, 2661, <4300, E 
JCMTLSYP 126.7145-0.8221, 7, 126.7145, -0.8221, 01:23:33.2, 61:48:49, 39, 964, <4900, E  
JCMTLSYP 132.1600-0.7221, 8, 132.1600, -0.7221, 02:08:06.9, 60:46:06, 33, 874, <4800,   
JCMTLSYP 138.2944+1.5564, 9, 138.2944, +1.5564, 03:01:31.1, 60:29:18, 29, 1233, <5100, E  
JCMTLSYP 133.9567+1.0732, 10, 133.9567, +1.0732, 02:27:10.0, 61:52:42, 27, 924, <5800, E  
JCMTLSYP 138.5011+1.6464, 11, 138.5011, +1.6464, 03:03:20.5, 60:28:03, 26, 907, <5100,    
JCMTLSYP 134.2189+0.7199, 12, 134.2189, +0.7199, 02:28:08.7, 61:27:15, 24, 686, <5800, E 
JCMTLSYP 133.7212+1.2254, 13, 133.7212, +1.2254, 02:25:45.3, 62:06:17, 24, 978, <5800, E  
JCMTLSYP 139.9099+0.1966, 14, 139.9099, +0.1966, 03:07:24.3, 58:30:48, 22, 839, <4400, E 
JCMTLSYP 134.2800+0.8554, 15, 134.2800, +0.8554, 02:29:02.1, 61:33:27, 22, 798, <5800,    
JCMTLSYP 120.2480+2.1641, 16, 120.2480, +2.1641, 00:26:06.1, 64:54:13, 21, 783, <5600, D 
JCMTLSYP 133.9600+1.0832, 17, 133.9600, +1.0832, 02:27:13.3, 61:53:11, 20, 684, <5800, E  
JCMTLSYP 134.2011+0.7599, 18, 134.2011, +0.7599, 02:28:07.6, 61:29:53, 19, 522, <5800, E 
JCMTLSYP 121.3776+1.2419, 19, 121.3776, +1.2419, 00:37:13.1, 64:04:15, 18, 748, <5300,   
JCMTLSYP 133.6989+1.2265, 20, 133.6989, +1.2265, 02:25:34.9, 62:06:49, 18, 715, <5800, E 
JCMTLSYP 133.8889+1.1376, 21, 133.8889, +1.1376, 02:26:49.6, 61:57:48, 18, 589, <5800,    
JCMTLSYP 134.2067+0.7277, 22, 134.2067, +0.7277, 02:28:04.6, 61:27:58, 17, 466, <5800, E  
JCMTLSYP 122.4455-0.7821, 23, 122.4455, -0.7821, 00:47:16.7, 62:05:09, 16, 464, <5200,   
JCMTLSYP 124.6438+2.5385, 24, 124.6438, +2.5385, 01:07:51.4, 65:21:19, 15, 705, <5200,   
JCMTLSYP 134.8311+1.3141, 25, 134.8311, +1.3141, 02:34:47.8, 61:46:28, 15, 630, <5000,    
JCMTLSYP 134.1989+0.7510, 26, 134.1989, +0.7510, 02:28:05.0, 61:29:26, 15, 429, <5800, E  
JCMTLSYP 136.3844+2.2675, 27, 136.3844, +2.2675, 02:50:08.8, 61:59:56, 14, 682, <3700,   
JCMTLSYP 126.6878-0.8455, 28, 126.6878, -0.8455, 01:23:18.1, 61:47:35, 14, 339, <4900,    
JCMTLSYP 134.2100+0.7588, 29, 134.2100, +0.7588, 02:28:11.6, 61:29:38, 14, 392, <5800, E  
JCMTLSYP 133.9478+1.0499, 30, 133.9478, +1.0499, 02:27:01.5, 61:51:37, 13, 436, <5800, E 
JCMTLSYP 126.7112-0.8344, 31, 126.7112, -0.8344, 01:23:30.4, 61:48:08, 13, 327, <4900, E 
JCMTLSYP 139.7360-1.9716, 32, 139.7360, -1.9716, 02:58:26.6, 56:41:53, 13, 798, <5100, ~P 
JCMTLSYP 118.9585+1.8928, 33, 118.9585, +1.8928, 00:14:26.5, 64:28:44, 12, 490, <5600,   
JCMTLSYP 134.1944+0.7366, 34, 134.1944, +0.7366, 02:28:00.1, 61:28:45, 12, 325, <5800, E 
JCMTLSYP 125.6040 +2.1029, 35, 125.6040, +2.1029, 01:16:36.4, 64:50:39, 12, 415, <6100,   
JCMTLSYP 133.9367+1.0676, 36, 133.9367, +1.0676, 02:26:59.6, 61:52:51, 11, 378, <5800, E  
JCMTLSYP 133.7734+1.1754, 37, 133.7734, +1.1754, 02:26:01.1, 62:02:22, 11, 385, <5800,    
JCMTLSYP 139.9188+0.1977, 38, 139.9188, +0.1977, 03:07:28.1, 58:30:35, 11, 391, <4400, E  
JCMTLSYP 126.6734-0.8077, 39, 126.6734, -0.8077, 01:23:12.9, 61:49:58, 10, 245, <4900, E&D  
JCMTLSYP 126.7278-0.8288, 40, 126.7278, -0.8288, 01:23:39.3, 61:48:18, 10, 249, <4900, E  
JCMTLSYP 120.5639+2.6962, 41, 120.5639, +2.6962, 00:28:37.5, 65:27:46, 10, 350, <5600, E 
JCMTLSYP 136.4977-0.3255, 42, 136.4977, -0.3255, 02:41:54.8, 59:36:14, 10, 329, <5100,   
JCMTLSYP 134.1944+0.7677, 43, 134.1944, +0.7677, 02:28:05.8, 61:30:29, 9.8, 284, <5800, E  
JCMTLSYP 125.6330+2.0230, 44, 125.6330, +2.0230, 01:16:48.2, 64:45:42, 9.4, 342, <6100, D  
JCMTLSYP 121.3278+0.6389, 45, 121.3278, +0.6389, 00:37:04.2, 63:27:58, 9.3, 390, <4300, E  
JCMTLSYP 136.8301+1.0620, 46, 136.8301, +1.0620, 02:49:04.2, 60:43:11, 9.2, 458, <3700, D 
JCMTLSYP 133.6456+1.1765, 47, 133.6456, +0.1765, 02:25:00.4, 62:05:08, 9.1, 321, <5800,    
JCMTLSYP 133.9245+1.0987, 48, 133.9245, +1.0987, 02:26:59.1, 61:54:52, 9.1, 288, <5800,    
JCMTLSYP 120.6529+2.6795, 49, 120.6529, +2.6795, 00:29:29.5, 65:27:13, 9, 359, <5600,   
JCMTLSYP 134.2067+0.7399, 50, 134.2067, +0.7399, 02:28:06.8, 61:28:38, 8.8, 243, <5800, E  
JCMTLSYP 133.7467+1.0577, 51, 133.7467, +1.0577, 02:25:27.4, 61:56:22, 8.7, 261, <5800,    
JCMTLSYP 133.6845+1.2176, 52, 133.6845, +1.2176, 02:25:26.8, 62:06:40, 8.6, 280, <5800, E 
JCMTLSYP 133.7956+1.1110, 53, 133.7956, +1.1110, 02:26:00.4, 61:58:17, 8.3, 273, <5800,    
JCMTLSYP 126.8856-1.0521, 54, 126.8856, -1.0521, 01:24:44.3, 61:33:50, 8.2, 198, <4900, D  
JCMTLSYP 138.5056+1.6598, 55, 138.5056, +1.6598, 03:03:26.0, 60:28:38, 8.1, 291, <5100, D  
JCMTLSYP 135.8911-0.4589, 56, 135.8911, -0.4589, 02:37:05.4, 59:43:40, 8.1, 332, <5100,   
JCMTLSYP 134.2100+0.7732, 57, 134.2100, +0.7732, 02:28:14.2, 61:30:25, 8.1, 246, <5800, E 
JCMTLSYP 134.2189+0.8110, 58, 134.2189, +0.8110, 02:28:25.4, 61:32:20, 8.1, 256, <5800, E 
JCMTLSYP 133.9589+1.1187, 59, 133.9589, +1.1187, 02:27:19.4, 61:55:13, 8.1, 280, <5800, E  
JCMTLSYP 124.0154-0.0267, 60, 124.0154, -0.0267, 01:00:56.1, 62:51:07, 8, 302, <5200, ~P&D 
JCMTLSYP 133.7134+1.1998, 61, 133.7134, +1.1998, 02:25:36.9, 62:05:03, 7.9, 264, <5800,    
JCMTLSYP 121.7400+0.2344, 62, 121.7400, +0.2344, 00:40:54.2, 63:04:53, 7.9, 304, <4300,   
JCMTLSYP 133.9411+1.0754, 63, 133.9411, +1.0754, 02:27:02.8, 61:53:09, 7.8, 254, <5800, E 
JCMTLSYP 133.6923+1.1943, 64, 133.6923, +1.1943, 02:25:25.8, 62:05:10, 7.5, 255, <5800, E 
JCMTLSYP 133.8523+1.2265, 65, 133.8523, +1.2265, 02:26:48.2, 62:03:32, 7.3, 303, <5800,    
JCMTLSYP 137.5390+1.2773, 66, 137.5390, +1.2773, 02:55:01.9, 60:35:42, 7.3, 440, <3700, ~P&D&E 
JCMTLSYP 134.1844+0.7266, 67, 134.1844, +0.7266, 02:27:53.6, 61:28:25, 7.2, 207, <5800, E 
JCMTLSYP 134.2122+0.6977, 68, 134.2122, +0.6977, 02:28:01.4, 61:26:11, 7.2, 209, <5800,    
JCMTLSYP 133.9356+1.0587, 69, 133.9356, +1.0587, 02:26:57.5, 61:52:22, 7.2, 243, <5800, E  
JCMTLSYP 133.3743+1.2473, 70, 133.3743, +1.2473, 02:23:02.3, 62:14:50, 7.2, 567, <5000, ~I 
JCMTLSYP 119.3988-0.8409, 71, 119.3988, -0.8409, 00:21:26.7, 61:49:29, 7.2, 485, <6000,   
JCMTLSYP 125.7798+1.7286, 72, 125.7798, +1.7286, 01:17:53.5, 64:27:16, 7.2, 272, <6100, D 
JCMTLSYP 123.1695+2.3193, 73, 123.1695, +2.3193, 00:53:41.8, 65:11:23, 7.1, 574, <5300, ~P 
JCMTLSYP 134.2078+0.7177, 74, 134.2078, +0.7177, 02:28:03.2, 61:27:23, 7.1, 206, <5800, E  
JCMTLSYP 137.4089+0.6755, 75, 137.4089, +0.6755, 02:51:53.6, 60:06:60, 7.1, 299, <5500, D 
JCMTLSYP 133.7267+1.2343, 76, 133.7267, +1.2343, 02:25:49.8, 62:06:40, 7, 284, <5800, E 
JCMTLSYP 120.4027+2.7840, 77, 120.4027, +2.7840, 00:27:00.1, 65:32:09, 7, 298, <5600, D 
JCMTLSYP 137.5388+1.2773, 78, 137.5388, +1.2773, 02:55:01.9, 60:35:42, 7, 401, <5100, ~P&E 
JCMTLSYP 126.6967-0.7444, 79, 126.6967, -0.7444, 01:23:29.0, 61:53:36, 7, 188, <4900, D 
JCMTLSYP 121.4456+0.2767, 80, 121.4456, +0.2767, 00:38:17.4, 63:06:39, 6.9, 344, <4300,   
JCMTLSYP 127.1463-2.5671, 81, 127.1463, -2.5671, 01:25:14.2, 60:01:41, 6.9, 364, <3800,   
JCMTLSYP 121.3078+0.6633, 82, 121.3078, +0.6633, 00:36:52.7, 63:29:20, 6.9, 289, <4300, E 
JCMTLSYP 138.3077+1.5509, 83, 138.3077, +1.5509, 03:01:35.9, 60:28:38, 6.7, 275, <5100, D&E 
JCMTLSYP 134.8990+1.5419, 84, 134.8990, +1.5419, 02:36:04.9, 61:57:28, 6.6, 290, <5000, ~I&D 
JCMTLSYP 126.7223-0.8166, 85, 126.7223, -0.8166, 01:23:37.0, 61:49:04, 6.6, 158, <4900, D&E  
JCMTLSYP 123.9367-0.9731, 86, 123.9367, -0.9731, 00:59:58.1, 61:52:56, 6.6, 253, <3600, D  
JCMTLSYP 133.6189+0.1100, 87, 133.6189, +0.1100, 02:21:40.8, 61:05:43, 6.5, 284, <5800,   
JCMTLSYP 126.4266-1.2342, 88, 126.4266, -1.2342, 01:20:44.1, 61:26:20, 6.5, 207, <3800, D 
JCMTLSYP 128.6550+2.9484, 89, 128.6550, +2.9484, 01:46:23.5, 65:12:26, 6.5, 288, <5100, P 
JCMTLSYP 120.4694+2.7507, 90, 120.4694, +2.7507, 00:27:39.9, 65:30:32, 6.4, 259, <5600, E 
JCMTLSYP 134.0489+0.6977, 91, 134.0489, +0.6977, 02:26:45.1, 61:29:43, 6.4, 221, <5800,    
JCMTLSYP 133.7234+1.2143, 92, 133.7234, +1.2143, 02:25:44.3, 62:05:37, 6.3, 215, <5800, E  
JCMTLSYP 120.5428+2.7029, 93, 120.5428, +2.7029, 00:28:25.0, 65:28:05, 6.3, 216, <5600, E&D  
JCMTLSYP 123.0433-1.2862, 94, 123.0433, -1.2862, 00:52:22.3, 61:35:08, 6.3, 453, <3600, ~I&~P 
JCMTLSYP 133.8623+1.0610, 95, 133.8623, +1.0610, 02:26:22.7, 61:54:05, 6.3, 188, <5800, D 
JCMTLSYP 120.6751+2.6561, 96, 120.6751, +2.6561, 00:29:43.3, 65:25:57, 6.2, 229, <5600,    
JCMTLSYP 133.7334+1.2254, 97, 133.7334, +1.2254, 02:25:51.1, 62:06:02, 6.2, 258, <5800, E  
JCMTLSYP 122.2944-0.6332, 98, 122.2944, -0.6332, 00:45:57.7, 62:13:56, 6.2, 178, <5200, ~P&~D  
JCMTLSYP 124.1976-0.4677, 99, 124.1976, -0.4677, 01:02:21.8, 62:22:37, 6.1, 503, <5200, ~P&D 
JCMTLSYP 133.7089+1.2254, 100, 133.7089, +1.2254, 02:25:39.6, 62:06:33, 6.1, 251, <5800, E  
JCMTLSYP 121.3167+0.6377, 101, 121.3167, +0.6377, 00:36:58.3, 63:27:52, 6.1, 259, <4300, E  
JCMTLSYP 132.9989+0.7522, 102, 132.9989, +0.7522, 02:18:35.6, 61:54:30, 6.1, 184, <5800,   
JCMTLSYP 134.2233+0.7921, 103, 134.2233, +0.7921, 02:28:23.8, 61:31:12, 6.1, 182, <5800, E 
JCMTLSYP 136.5345+1.2287, 104, 136.5345, +1.2287, 02:47:29.1, 60:59:54, 6, 332, <3700,   
JCMTLSYP 137.2189+1.1631, 105, 137.2189, +1.1631, 02:52:17.1, 60:38:17, 5.9, 404, <5500, ~P 
JCMTLSYP 136.8456+1.1498, 106, 136.8456, +1.1498, 02:49:30.2, 60:47:30, 5.9, 280, <3700, D  
JCMTLSYP 133.6289+1.2376, 107, 133.6289, +1.2376, 02:25:03.5, 62:08:59, 5.9, 252, <5800,    
JCMTLSYP 133.7412+1.2120, 108, 133.7412, +1.2120, 02:25:52.5, 62:05:08, 5.8, 238, <5800,   
JCMTLSYP 133.7278+1.2454, 109, 133.7278, +1.2454, 02:25:52.3, 62:07:15, 5.8, 248, <5800, E 
JCMTLSYP 120.5528+2.6951, 110, 120.5528, +2.6951, 00:28:31.2, 65:27:39, 5.7, 194, <5600, E  
JCMTLSYP 133.8000+1.2154, 111, 133.8000, +1.2154, 02:26:21.3, 62:04:02, 5.7, 242, <5800,    
JCMTLSYP 133.7045+1.2354, 112, 133.7045, +1.2354, 02:25:39.0, 62:07:12, 5.7, 233, <5800, E  
JCMTLSYP 134.0834+0.7122, 113, 134.0834, +0.7122, 02:27:03.6, 61:29:46, 5.7, 188, <5800, D  
JCMTLSYP 134.1600+0.7888, 114, 134.1600, +0.7888, 02:27:53.7, 61:32:24, 5.7, 170, <5800,    
JCMTLSYP 136.5755-0.9887, 115, 136.5755, -0.9887, 02:40:20.5, 58:58:02, 5.6, 193, <5700, ~P 
JCMTLSYP 126.6956-0.7277, 116, 126.6956, -0.7277, 01:23:29.5, 61:54:33, 5.6, 160, <4900, D  
JCMTLSYP 138.4633+1.6298, 117, 138.4633, +1.6298, 03:03:00.6, 60:28:19, 5.5, 215, <5100, D  
JCMTLSYP 126.6823-0.8599, 118, 126.6823, -0.8599, 01:23:14.2, 61:46:48, 5.5, 131, <4900, D  
JCMTLSYP 137.6356-1.2451, 119, 137.6356, -1.2451, 02:46:54.9, 58:17:28, 5.5, 405, <5700, ~I&~P 
JCMTLSYP 133.9367+1.0488, 120, 133.9367, +1.0488, 02:26:56.1, 61:51:47, 5.5, 180, <5800, E  
JCMTLSYP 133.7345+1.2687, 121, 133.7345, +1.2687, 02:25:59.6, 62:08:28, 5.5, 241, <5800,    
JCMTLSYP 134.0117-2.9495, 122, 134.0117, -2.9495, 02:16:34.2, 58:04:43, 5.5, 369, <4400, ~I&~P 
JCMTLSYP 136.3556+0.9542, 123, 136.3556, +0.9542, 02:45:11.1, 60:49:34, 5.4, 268, <3700,   
JCMTLSYP 125.5129+2.0262, 124, 125.5129, +2.0262, 01:15:41.2, 64:46:34, 5.4, 203, <6100, D  
JCMTLSYP 125.7520+1.7130, 125, 125.7520, +1.7130, 01:17:37.1, 64:26:29, 5.3, 203, <6100, D 
JCMTLSYP 136.8456+1.1675, 126, 136.8456, +1.1675, 02:49:33.9, 60:48:25, 5.3, 249, <3700,   
JCMTLSYP 132.2658+0.3599, 127, 132.2658, +0.3599, 02:11:38.8, 61:46:10, 5.3, 445, <5800, ~P 
JCMTLSYP 120.4827+2.7384, 128, 120.4827, +2.7384, 00:27:48.7, 65:29:50, 5.3, 222, <5600, D&E  
JCMTLSYP 124.5560+2.5241, 129, 124.5560, +2.5241, 01:07:00.4, 65:20:48, 5.3, 220, <5200, D 
JCMTLSYP 137.4789+0.6389, 130, 137.4789, +0.6389, 02:52:16.0, 60:03:11, 5.3, 213, <5500, D 
JCMTLSYP 126.6745-0.7955, 131, 126.6745, -0.7955, 01:23:14.2, 61:50:44, 5.3, 128, <4900, E  
JCMTLSYP 120.2647+2.1775, 132, 120.2647, +2.1775, 00:26:14.9, 64:55:09, 5.2, 219, <5600,   
JCMTLSYP 131.5639+1.8982, 133, 131.5639, +1.8982, 02:09:52.1, 63:26:52, 5.2, 463, <4600, ~P 
JCMTLSYP 137.6199+1.3551, 134, 137.6199, +1.3551, 02:55:54.5, 60:37:38, 5.2, 227, <5100, D  
JCMTLSYP 130.0342-2.4641, 135, 130.0342, -2.4641, 01:47:59.8, 59:37:32, 5.1, 200, <5900, ~P 
JCMTLSYP 133.6712+1.1954, 136, 133.6712, +1.1954, 02:25:15.9, 62:05:40, 5.1, 185, <5800, E  
JCMTLSYP 137.4255+0.6722, 137, 137.4255, +0.6722, 02:51:59.8, 60:06:24, 5.1, 221, <5500, D  
JCMTLSYP 126.2890+0.1255, 138, 126.2890, +0.1255, 01:20:53.1, 62:48:20, 5.1, 172, <4900, ~P 
JCMTLSYP 134.0822+0.7955, 139, 134.0822, +0.7955, 02:27:18.2, 61:34:26, 5.1, 159, <5800,    
JCMTLSYP 136.7211+0.7821, 140, 136.7211, +0.7821, 02:47:16.8, 60:30:53, 5.1, 239, <3700, D 
JCMTLSYP 132.8500+0.6954, 141, 132.8500, +0.6954, 02:17:14.3, 61:54:12, 5.1, 312, <4900, ~I 
JCMTLSYP 138.6576-0.5610, 142, 138.6576, -0.5610, 02:56:13.0, 58:26:54, 5, 367, <5500, ~I&~P 
JCMTLSYP 139.6045-1.2474, 143, 139.6045, -1.2474, 03:00:06.4, 57:23:57, 5, 270, <5100, ~I&~P 
JCMTLSYP 126.0832+2.8740, 144, 126.0832, +2.8740, 01:21:56.2, 65:33:32, 5, 198, <6100, ~I&~P 
JCMTLSYP 133.6800+1.2343, 145, 133.6800, +1.2343, 02:25:27.3, 62:07:40, 5, 205, <5800,    
JCMTLSYP 136.1198+2.0830, 146, 136.1198, +2.0830, 02:47:26.3, 61:56:51, 5, 279, <3700, D  
JCMTLSYP 131.3434-0.5278, 147, 131.3434, -0.5278, 02:02:06.1, 61:11:04, 5, 171, <4800, ~P 
JCMTLSYP 130.6526-2.7796, 148, 130.6526, -2.7796, 01:52:10.2, 59:10:42, 5, 205, <5900, ~I&~P 
JCMTLSYP 135.4435+1.4673, 149, 135.4435, +1.4673, 02:40:03.5, 61:40:17, 4.9, 197, <5000, ~P 
JCMTLSYP 133.7975+1.4341, 150, 133.7975, +1.4341, 02:27:00.8, 62:16:20, 4.9, 199, <5000,    
JCMTLSYP 130.2846-0.0211, 151, 130.2846, -0.0211, 01:54:38.7, 61:57:58, 4.9, 210, <4800, ~I&~P 
JCMTLSYP 131.2822+0.9921, 152, 131.2822, +0.9921, 02:05:09.9, 62:39:45, 4.9, 162, <4800, ~P 
JCMTLSYP 132.4390+0.9142, 153, 132.4390, +0.9142, 02:14:30.8, 62:14:33, 4.9, 192, <5800, ~P 
JCMTLSYP 122.0066-0.6643, 154, 122.0066, -0.6643, 00:43:30.4, 62:11:37, 4.8, 242, <4300, ~P 
JCMTLSYP 120.6573+2.6450, 155, 120.6573, +2.6450, 00:29:33.5, 65:25:12, 4.8, 170, <5600,   
JCMTLSYP 127.1192-2.2593, 156, 127.1192, -2.2593, 01:25:20.8, 60:20:12, 4.8, 496, <6300, ~P 
JCMTLSYP 137.9222-1.1743, 157, 137.9222, -1.1743, 02:49:06.5, 58:13:53, 4.8, 351, <5500, ~P 
JCMTLSYP 122.6225-1.4475, 158, 122.6225, -1.4475, 00:48:51.3, 61:25:20, 4.8, 163, <4500, ~P 
JCMTLSYP 123.9465-0.8165, 159, 123.9465, -0.8165, 01:00:05.9, 62:02:16, 4.8, 336, <5200, ~I&~P 
JCMTLSYP 133.8000+1.2398, 160, 133.8000, +1.2398, 02:26:25.9, 62:05:26, 4.7, 196, <5800,    
JCMTLSYP 133.9645+1.0610, 161, 133.9645, +1.0610, 02:27:11.1, 61:51:52, 4.7, 158, <5800,  E  
JCMTLSYP 129.2616+2.2827, 162, 129.2616, +2.2827, 01:50:34.9, 64:25:31, 4.7, 421, <4600, ~P 
JCMTLSYP 132.0177-1.9619, 163, 132.0177, -1.9619, 02:04:10.5, 59:37:14, 4.7, 194, <5300, ~I&~P 
JCMTLSYP 137.2035+1.2830, 164, 137.2035, +1.2830, 02:52:36.4, 60:45:09, 4.7, 231, <3700, ~I 
JCMTLSYP 126.7232-0.7698, 165, 126.7232, -0.7698, 01:23:40.5, 61:51:51, 4.7, 173, <3800,   
JCMTLSYP 122.0167-0.6998, 166, 122.0167, -0.6998, 00:43:36.1, 62:09:28, 4.7, 181, <5200, ~P 
JCMTLSYP 134.3178+0.7310, 167, 134.3178, +0.7310, 02:28:57.0, 61:25:42, 4.7, 132, <5800,    
JCMTLSYP 132.0145+1.2164, 168, 132.0145, +1.2164, 02:11:49.9, 62:39:42, 4.7, 206, <4900,   
JCMTLSYP 133.6812+1.2021, 169, 133.6812, +1.2021, 02:25:21.9, 62:05:51, 4.7, 160, <5800, E&D  
JCMTLSYP 124.5545-0.9187, 170, 124.5545, -0.9187, 01:05:13.8, 61:54:33, 4.7, 197, <3600, ~I 
JCMTLSYP 134.2233+0.8032, 171, 134.2233, +0.8032, 02:28:25.8, 61:31:48, 4.7, 143, <5800, E  
JCMTLSYP 121.3056+0.6455, 172, 121.3056, +0.6455, 00:36:52.2, 63:28:15, 4.7, 192, <4300, D&E  
JCMTLSYP 124.2242-0.4032, 173, 124.2242, -0.4032, 01:02:36.7, 62:26:27, 4.7, 368, <5200, ~P 
JCMTLSYP 118.9117+1.9749, 174, 118.9117, +1.9749, 00:13:54.0, 64:33:12, 4.6, 234, <5600,   
JCMTLSYP 132.0744-0.7255, 175, 132.0744, -0.7255, 02:07:25.9, 60:47:23, 4.6, 139, <4800,   
JCMTLSYP 128.1000+0.4422, 176, 128.1000, +0.4422, 01:36:59.1, 62:51:21, 4.6, 177, <4900, ~P 
JCMTLSYP 133.9767+1.0910, 177, 133.9767, +1.0910, 02:27:22.8, 61:53:16, 4.6, 157, <5800,    
JCMTLSYP 121.1852-2.0217, 178, 121.1852, -2.0217, 00:37:07.0, 60:48:04, 4.6, 179, <4500, ~I&~P 
JCMTLSYP 129.2261-2.0760, 179, 129.2261, -2.0760, 01:42:20.2, 60:10:20, 4.6, 217, <5900, ~I&~P 
JCMTLSYP 120.6673+2.6939, 180, 120.6673, +2.6939, 00:29:36.8, 65:28:11, 4.6, 198, <5600, D   
JCMTLSYP 121.3089+0.6344, 181, 121.3089, +0.6344, 00:36:54.2, 63:27:36, 4.6, 186, <4300, E 
JCMTLSYP 131.7945+0.9144, 182, 131.7945, +0.9144, 02:09:13.4, 62:26:23, 4.6, 158, <4800, ~P 
JCMTLSYP 134.2600+1.1420, 183, 134.2600, +1.1420, 02:29:46.3, 61:49:54, 4.6, 183, <5800,    
JCMTLSYP 131.4545-1.0399, 184, 131.4545, -1.0399, 02:01:50.7, 60:39:41, 4.6, 131, <4800, ~I 
JCMTLSYP 130.9445-0.1944, 185, 130.9445, -0.1944, 01:59:38.2, 61:36:44, 4.6, 168, <4800, ~P 
JCMTLSYP 120.2480+2.1464, 186, 120.2480, +2.1464, 00:26:07.1, 64:53:09, 4.6, 166, <5600, D  
JCMTLSYP 136.7090-2.5597, 187, 136.7090, -2.5597, 02:36:29.1, 57:28:29, 4.6, 156, <5700, ~I&~P 
JCMTLSYP 133.2192+1.6052, 188, 133.2192, +1.6052, 02:22:51.1, 62:38:12, 4.6, 206, <4900, ~P 
JCMTLSYP 125.4740+1.9773, 189, 125.4740, +1.9773, 01:15:16.8, 64:43:52, 4.6, 165, <6100,   

==> supplemental.txt <==
%auto-ignore
Source Name, ID, l, b, RA(J2000), Dec(J2000), S/N, S_850, S_450, Flag  
[JCMTLSYP LLL.llll+/-BB.bbbb], , [deg], [deg], [h:m:s], [d:m:s], , [mJy], [mJy], 
JCMTLSYP 133.5745+1.1343, 190, 133.5745, +1.1343, 02:24:18.8, 62:04:16, 4.5, 140, <5800,   
JCMTLSYP 132.9815-1.9552, 191, 132.9815, -1.9552, 02:11:27.1, 59:20:47, 4.5, 186, <5300,  
JCMTLSYP 130.5390+0.2644, 192, 130.5390, +0.2644, 01:57:18.2, 62:09:32, 4.5, 162, <4800,   
JCMTLSYP 127.1555+1.3240, 193, 127.1555, +1.3240, 01:29:57.1, 63:52:46, 4.5, 276, <5100, 
JCMTLSYP 122.8133+0.4989, 194, 122.8133, +0.4989, 00:50:22.6, 63:22:13, 4.5, 173, <5200,  
JCMTLSYP 131.7208+2.0130, 195, 131.7208, +2.0130, 02:11:31.1, 63:30:36, 4.5, 199, <4900,  
JCMTLSYP 134.2311+0.7099, 196, 134.2311, +0.7099, 02:28:12.5, 61:26:26, 4.5, 136, <5800, E  
JCMTLSYP 126.7261+2.9161, 197, 126.7261, +2.9161, 01:28:08.5, 65:31:01, 4.5, 264, <6100,  
JCMTLSYP 127.9146+0.6588, 198, 127.9146, +0.6588, 01:35:42.7, 63:06:06, 4.5, 190, <5100, D 
JCMTLSYP 137.4612-1.3540, 199, 137.4612, -1.3540, 02:45:21.4, 58:16:02, 4.5, 140, <5700,  
JCMTLSYP 136.0367-0.6876, 200, 136.0367, -0.6876, 02:37:25.9, 59:27:35, 4.5, 241, <5700, 
JCMTLSYP 136.9557-1.8297, 201, 136.9557, -1.8297, 02:40:22.5, 58:02:40, 4.5, 156, <5700, 
JCMTLSYP 133.6000+1.1299, 202, 133.6000, +1.1299, 02:24:30.1, 62:03:31, 4.5, 136, <5800,  
JCMTLSYP 136.1210-1.0209, 203, 136.1210, -1.0209, 02:37:00.1, 59:07:14, 4.5, 157, <5700, E 
JCMTLSYP 134.2389+0.7144, 204, 134.2389, +0.7144, 02:28:17.0, 61:26:29, 4.5, 135, <5800,   
JCMTLSYP 127.7085+2.5796, 205, 127.7085, +2.5796, 01:36:54.1, 65:01:45, 4.5, 155, <5100,   
JCMTLSYP 126.6678-0.7421, 206, 126.6678, -0.7421, 01:23:14.5, 61:53:56, 4.5, 109, <4900,   
JCMTLSYP 134.2455-1.2809, 207, 134.2455, -1.2809, 02:22:34.5, 59:34:26, 4.5, 172, <4400,  
JCMTLSYP 124.2722+0.7421, 208, 124.2722, +0.7421, 01:03:29.4, 63:34:57, 4.5, 226, <6900,  
JCMTLSYP 121.3676+1.2597, 209, 121.3676, +1.2597, 00:37:07.1, 64:05:18, 4.5, 184, <5300, D  
JCMTLSYP 133.5467+0.0911, 210, 133.5467, +0.0911, 02:20:48.7, 61:00:59, 4.5, 194, <5800,   
JCMTLSYP 126.6434+0.3055, 211, 126.6434, +0.3055, 01:24:09.4, 62:56:27, 4.5, 163, <4900,  
JCMTLSYP 133.9267+1.0776, 212, 133.9267, +1.0776, 02:26:56.7, 61:53:37, 4.5, 143, <5800,    
JCMTLSYP 139.4228-2.5628, 213, 139.4228, -2.5628, 02:54:27.2, 56:19:07, 4.5, 285, <5100,  
JCMTLSYP 125.3050-1.9427, 214, 125.3050, -1.9427, 01:10:55.5, 60:50:20, 4.5, 244, <3600, ~D 
JCMTLSYP 121.0981+1.5594, 215, 121.0981, +1.5594, 00:34:28.4, 64:22:13, 4.4, 245, <5600,  
JCMTLSYP 135.7418-1.8063, 216, 135.7418, -1.8063, 02:31:57.3, 58:32:36, 4.4, 174, <5700,  
JCMTLSYP 138.2344+0.7754, 217, 138.2344, +0.7754, 02:58:07.4, 59:49:43, 4.4, 191, <5500,   
JCMTLSYP 123.0355-0.6744, 218, 123.0355, -0.6744, 00:52:19.3, 62:11:51, 4.4, 179, <5200, D  
JCMTLSYP 121.2878+0.6455, 219, 121.2878, +0.6455, 00:36:42.6, 63:28:11, 4.4, 188, <4300, D 
JCMTLSYP 126.6945-0.7533, 220, 126.6945, -0.7533, 01:23:27.5, 61:53:05, 4.4, 114, <4900,   
JCMTLSYP 123.2365+1.5618, 221, 123.2365, +1.5618, 00:54:15.9, 64:25:56, 4.4, 184, <5200,  
JCMTLSYP 126.7703+1.9452, 222, 126.7703, +1.9452, 01:27:15.7, 64:32:58, 4.4, 152, <6100,  
JCMTLSYP 136.6389-2.6286, 223, 136.6389, -2.6286, 02:35:48.4, 57:26:19, 4.4, 161, <5700,  
JCMTLSYP 123.8043-1.7808, 224, 123.8043, -1.7808, 00:58:38.9, 61:04:43, 4.4, 183, <3600,   
JCMTLSYP 125.2627-1.8160, 225, 125.2627, -1.8160, 01:10:39.6, 60:58:07, 4.4, 218, <3600,  
JCMTLSYP 133.6195-1.9382, 226, 133.6195, -1.9382, 02:16:13.5, 59:09:47, 4.4, 201, <5300,  
JCMTLSYP 124.3186+0.1877, 227, 124.3186, +0.1877, 01:03:40.5, 63:01:36, 4.4, 295, <5200,  
JCMTLSYP 139.3967-1.3008, 228, 139.3967, -1.3008, 02:58:33.3, 57:26:59, 4.4, 223, <5100,  
JCMTLSYP 137.0566-0.9265, 229, 137.0566, -0.9265, 02:43:56.1, 58:49:33, 4.4, 163, <5700,  
JCMTLSYP 121.1539+1.9950, 230, 121.1539, +1.9950, 00:34:43.7, 64:48:33, 4.4, 194, <5300,  
JCMTLSYP 134.9389+0.0689, 231, 134.9389, +0.0689, 02:31:27.7, 60:31:08, 4.4, 165, <5100,  
JCMTLSYP 135.2311-0.6900, 232, 135.2311, -0.6900, 02:31:32.2, 59:45:57, 4.4, 191, <5100,  
JCMTLSYP 133.0178+1.3431, 233, 133.0178, +1.3431, 02:20:26.2, 62:27:33, 4.4, 149, <5800,   
JCMTLSYP 136.5555-0.7554, 234, 136.5555, -0.7554, 02:40:56.2, 59:11:22, 4.4, 150, <5700, 
JCMTLSYP 131.6178+0.3700, 235, 131.6178, +0.3700, 02:06:25.2, 61:58:14, 4.4, 149, <4800,  
JCMTLSYP 122.7000-0.7232, 236, 122.7000, -0.7232, 00:49:27.1, 62:08:52, 4.4, 241, <4500,  
JCMTLSYP 137.2760-2.1429, 237, 137.2760, -2.1429, 02:41:36.2, 57:37:41, 4.4, 156, <5700,   
JCMTLSYP 133.9934+0.5200, 238, 133.9934, +0.5200, 02:25:46.9, 61:20:58, 4.4, 184, <5800,   
JCMTLSYP 119.9354-2.6352, 239, 119.9354, -2.6352, 00:27:23.1, 60:05:48, 4.4, 176, <6000,  
JCMTLSYP 131.2900-1.2409, 240, 131.2900, -1.2409, 02:00:07.3, 60:30:41, 4.4, 264, <4800,   
JCMTLSYP 128.7928+2.8384, 241, 128.7928, +2.8384, 01:47:27.0, 65:04:14, 4.4, 194, <5100,  
JCMTLSYP 136.8212+1.0776, 242, 136.8212, +1.0776, 02:49:03.7, 60:44:16, 4.4, 221, <3700,   
JCMTLSYP 121.3745+0.9832, 243, 121.3745, +0.9832, 00:37:18.7, 63:48:43, 4.4, 186, <4300,  
JCMTLSYP 134.0129-2.4808, 244, 134.0129, -2.4808, 02:17:44.4, 58:31:18, 4.4, 163, <4400,  
JCMTLSYP 123.8942-2.8240, 245, 123.8942, -2.8240, 00:59:08.0, 60:02:00, 4.4, 163, <3600,  
JCMTLSYP 136.5600-2.8130, 246, 136.5600, -2.8130, 02:34:44.9, 57:17:57, 4.4, 143, <5700,  
JCMTLSYP 124.8499-0.5822, 247, 124.8499, -0.5822, 01:07:54.9, 62:13:42, 4.4, 162, <6900, 
JCMTLSYP 133.7489+0.2200, 248, 133.7489, +0.2200, 02:23:00.3, 61:09:14, 4.4, 201, <5800,  
JCMTLSYP 125.4677-0.7822, 249, 125.4677, -0.7822, 01:13:03.4, 61:58:60, 4.4, 166, <6900,  
JCMTLSYP 136.0621-1.0742, 250, 136.0621, -1.0742, 02:36:25.0, 59:05:43, 4.4, 150, <5700,  
JCMTLSYP 121.8955-2.9829, 251, 121.8955, -2.9829, 00:43:11.1, 59:52:20, 4.4, 229, <4500,  
JCMTLSYP 134.6845+0.5033, 252, 134.6845, +0.5033, 02:31:04.8, 61:04:49, 4.4, 180, <5100,  
JCMTLSYP 133.3182-1.7650, 253, 133.3182, -1.7650, 02:14:25.4, 59:25:23, 4.4, 163, <5300,  
JCMTLSYP 138.9203-2.8552, 254, 138.9203, -2.8552, 02:50:16.3, 56:16:59, 4.4, 246, <5100,  
JCMTLSYP 126.2276-0.3777, 255, 126.2276, -0.3777, 01:19:52.1, 62:18:42, 4.4, 209, <6900,  
JCMTLSYP 122.6099-0.5766, 256, 122.6099, -0.5766, 00:48:40.1, 62:17:35, 4.4, 157, <5200,  
JCMTLSYP 125.7729+2.5674, 257, 125.7729, +2.5674, 01:18:38.9, 65:17:19, 4.4, 173, <6100,  
JCMTLSYP 132.3656-1.0220, 258, 132.3656, -1.0220, 02:09:00.1, 60:25:17, 4.4, 162, <5300, D  
JCMTLSYP 126.5567-0.3611, 259, 126.5567, -0.3611, 01:22:41.9, 62:17:26, 4.4, 152, <4900,   
JCMTLSYP 133.9963-2.0886, 260, 133.9963, -2.0886, 02:18:36.6, 58:53:51, 4.4, 148, <4400,  
JCMTLSYP 128.5047+2.0975, 261, 128.5047, +2.0975, 01:43:22.2, 64:24:23, 4.4, 164, <5100,  
JCMTLSYP 135.2500+0.2000, 262, 135.2500, +0.2000, 02:34:25.3, 60:35:06, 4.4, 194, <5100,  
JCMTLSYP 138.3866-0.6899, 263, 138.3866, -0.6899, 02:53:55.4, 58:27:27, 4.4, 259, <5100,  
JCMTLSYP 120.3092+2.2986, 264, 120.3092, +2.2986, 00:26:33.1, 65:02:38, 4.4, 179, <5600,  
JCMTLSYP 123.7745-0.9453, 265, 123.7745, -0.9453, 00:58:36.1, 61:54:54, 4.4, 171, <3600,  
JCMTLSYP 122.3735-1.2575, 266, 122.3735, -1.2575, 00:46:44.7, 61:36:31, 4.4, 167, <4500,  
JCMTLSYP 125.6033-0.7488, 267, 125.6033, -0.7488, 01:14:13.6, 62:00:16, 4.3, 154, <6900,   
JCMTLSYP 122.3146-0.9231, 268, 122.3146, -0.9231, 00:46:11.5, 61:56:33, 4.3, 186, <4500,  
JCMTLSYP 122.2669-2.4130, 269, 122.2669, -2.413, 00:46:02.9, 60:27:07, 4.3, 168, <4500, 
JCMTLSYP 131.1112+1.0319, 270, 131.1112, +1.0319, 02:03:49.9, 62:44:55, 4.3, 178, <4600,  
JCMTLSYP 137.8620+1.5952, 271, 137.8620, +1.5952, 02:58:34.2, 60:43:38, 4.3, 187, <5100,  
JCMTLSYP 126.5446+1.8753, 272, 126.5446, +1.8753, 01:25:06.1, 64:30:37, 4.3, 162, <6100,  
JCMTLSYP 125.0388+0.6755, 273, 125.0388, +0.6755, 01:10:19.4, 63:28:10, 4.3, 170, <6900,  
JCMTLSYP 135.2896+1.8249, 274, 135.2896, +1.8249, 02:40:05.9, 62:03:40, 4.3, 362, <3700,  
JCMTLSYP 121.3123-0.7077, 275, 121.3123, -0.7077, 00:37:34.5, 62:07:13, 4.3, 190, <4300,  
JCMTLSYP 121.9201-1.0431, 276, 121.9201, -1.0431, 00:42:52.1, 61:48:43, 4.3, 144, <4500,  
JCMTLSYP 132.7803-2.0408, 277, 132.7803, -2.0408, 02:09:44.4, 59:19:31, 4.3, 171, <5300,  
JCMTLSYP 130.6212+0.1700, 278, 130.6212, +0.1700, 01:57:46.7, 62:02:50, 4.3, 137, <4800,   
JCMTLSYP 132.7947+1.7308, 279, 132.7947, +1.7308, 02:19:44.6, 62:53:58, 4.3, 199, <4900,  
JCMTLSYP 124.1223-0.3999, 280, 124.1223, -0.3999, 01:01:43.9, 62:26:53, 4.3, 173, <6900,  
JCMTLSYP 128.8144+0.6854, 281, 128.8144, +0.6854, 01:43:32.8, 62:57:36, 4.3, 266, <5100,  
JCMTLSYP 133.1219-2.8027, 282, 133.1219, -2.8027, 02:10:29.7, 58:29:45, 4.3, 296, <5300,  
JCMTLSYP 128.0243+2.3208, 283, 128.0243, +2.3208, 01:39:22.6, 64:43:04, 4.3, 164, <5100,  
JCMTLSYP 123.5284+2.7839, 284, 123.5284, +2.7839, 00:57:12.9, 65:38:57, 4.3, 221, <5200,  
JCMTLSYP 138.3620-1.8564, 285, 138.3620, -1.8564, 02:49:49.9, 57:25:31, 4.3, 202, <5100,  
JCMTLSYP 128.4936+2.2975, 286, 128.4936, +2.2975, 01:43:38.4, 64:36:13, 4.3, 174, <5100, 
JCMTLSYP 132.8134+0.7654, 287, 132.8134, +0.7654, 02:17:08.1, 61:58:53, 4.3, 240, <4900,  
JCMTLSYP 129.7432+1.4863, 288, 129.7432, +1.4863, 01:53:09.5, 63:32:19, 4.3, 158, <4600,   
JCMTLSYP 139.6337-1.8739, 289, 139.6337, -1.8739, 02:58:07.2, 56:49:57, 4.3, 225, <5100, 
JCMTLSYP 129.6400+1.1286, 290, 129.6400, +1.1286, 01:51:31.2, 63:12:56, 4.3, 158, <4600,  
JCMTLSYP 133.6171+2.3783, 291, 133.6171, +2.3783, 02:28:32.3, 63:13:03, 4.3, 188, <5000,  
JCMTLSYP 137.6451-2.2138, 292, 137.6451, -2.2138, 02:43:52.9, 57:24:36, 4.3, 291, <5700,  
JCMTLSYP 118.9450 +2.0538, 293, 118.9450, +2.0538, 00:14:05.9, 64:38:11, 4.3, 183, <5600, 
JCMTLSYP 131.7629+2.5340, 294, 131.7629, +2.5340, 02:13:19.9, 63:59:33, 4.3, 186, <4900,  
JCMTLSYP 137.7132+1.4718, 295, 137.7132, +1.4718, 02:57:01.4, 60:41:16, 4.3, 198, <5100,   
JCMTLSYP 136.9932-0.6366, 296, 136.9932, -0.6366, 02:44:25.6, 59:06:54, 4.3, 246, <5700,  
JCMTLSYP 140.1788-0.1167, 297, 140.1788, -0.1167, 03:07:59.3, 58:06:26, 4.3, 168, <4400,  
JCMTLSYP 133.0629+2.5562, 298, 133.0629, +2.5562, 02:24:29.6, 63:34:56, 4.3, 181, <4900,  
JCMTLSYP 131.5363+2.0129, 299, 131.5363, +2.0129, 02:09:56.2, 63:33:57, 4.3, 194, <4900,  
JCMTLSYP 123.8297+2.9473, 300, 123.8297, +2.9473, 01:00:11.6, 65:48:13, 4.3, 261, <5200,  
JCMTLSYP 132.2066-0.9976, 301, 132.2066, -0.9976, 02:07:49.5, 60:29:27, 4.3, 169, <4800, 
JCMTLSYP 124.2978-0.9509, 302, 124.2978, -0.9509, 01:03:02.3, 61:53:24, 4.3, 187, <3600,  
JCMTLSYP 133.1707-2.4395, 303, 133.1707, -2.4395, 02:11:42.2, 58:49:41, 4.3, 164, <5300,  
JCMTLSYP 127.2934+0.0167, 304, 127.2934, +0.0167, 01:29:25.0, 62:32:59, 4.3, 149, <4900,  
JCMTLSYP 132.9523+0.7422, 305, 132.9523, +0.7422, 02:18:11.3, 61:54:52, 4.3, 137, <5800,   
JCMTLSYP 124.9999+0.0089, 306, 124.9999, +0.0089, 01:09:33.0, 62:47:56, 4.3, 149, <6900,  
JCMTLSYP 126.8022+0.9764, 307, 126.8022, +0.9764, 01:26:20.3, 63:35:07, 4.3, 165, <6100,  
JCMTLSYP 122.5733-0.3766, 308, 122.5733, -0.3766, 00:48:19.8, 62:29:33, 4.3, 163, <5200,  
JCMTLSYP 126.1032-1.2053, 309, 126.1032, -1.2053, 01:18:03.8, 61:30:10, 4.3, 160, <3800, 
JCMTLSYP 136.0331-1.6130, 310, 136.0331, -1.6130, 02:34:35.0, 58:36:37, 4.3, 159, <5700, 
JCMTLSYP 123.3009-1.5929, 311, 123.3009, -1.5929, 00:54:30.5, 61:16:36, 4.3, 168, <3600,  
JCMTLSYP 132.3134+0.5966, 312, 132.3134, +0.5966, 02:12:38.6, 61:58:50, 4.3, 377, <4900,  
JCMTLSYP 125.3695+1.9306, 313, 125.3695, +1.9306, 01:14:16.3, 64:41:41, 4.3, 151, <6100,  
JCMTLSYP 129.9811+0.0567, 314, 129.9811, +0.0567, 01:52:07.7, 62:02:18, 4.3, 161, <4902, 
JCMTLSYP 118.9638+2.2727, 315, 118.9638, +2.2727, 00:13:58.6, 64:51:21, 4.3, 247, <5600,  
JCMTLSYP 122.8299+0.5444, 316, 122.8299, +0.5444, 00:50:31.6, 63:24:56, 4.3, 174, <5200,  
JCMTLSYP 132.0266-1.473, 317, 132.0266, -1.473, 02:05:20.1, 60:05:15, 4.3, 169, <5300,  
JCMTLSYP 131.6801+0.8820, 318, 131.6801, +0.8820, 02:08:12.0, 62:26:34, 4.3, 233, <4900,  
JCMTLSYP 129.5015-1.776, 319, 129.5015, -1.7760, 01:44:59.8, 60:24:39, 4.3, 259, <6300,  
JCMTLSYP 138.3311-0.6677, 320, 138.3311, -0.6677, 02:53:37.1, 58:30:09, 4.3, 258, <5100,  
JCMTLSYP 133.3200+1.1154, 321, 133.3200, +1.1154, 02:22:12.8, 62:08:31, 4.3, 151, <5800,    
JCMTLSYP 131.8889+1.3497, 322, 131.8889, +1.3497, 02:11:09.0, 62:49:38, 4.3, 197, <4900,    
JCMTLSYP 129.9611+0.9510, 323, 129.9611, +0.9510, 01:53:54.4, 62:58:02, 4.3, 202, <4902,  
JCMTLSYP 127.7823-0.2744, 324, 127.7823, -0.2744, 01:33:13.3, 62:12:13, 4.3, 152, <4900,  
JCMTLSYP 119.2420-1.2152, 325, 119.2420, -1.2152, 00:20:30.3, 61:26:06, 4.3, 174, <6000, 
